Properties of Decentralized Consensus Technology -- Why not every Blockchain is a Blockchain

Research in the field of blockchain technology and applications is increasing at a fast pace. Although the Bitcoin whitepaper by Nakamoto is already ten years old, the field can still be seen as immature and at an early stage. Current research in this area is lacking a commonly shared knowledge and consensus about terms used to describe the technology and its properties. At the same time this research is challenging fundamental aspects of the Bitcoin core concept. It has to be questioned whether all of these new approaches still adequately could be described as blockchain technology. We propose to use the term Decentralized Consensus Technology as a general category instead. Decentralized Consensus Technology consists of decentralized ledger and non-ledger technologies. Blockchain technology in turn is only one of multiple implementations of the Decentralized Ledger Technology. Furthermore, we identified three main characteristics of Decentralized Consensus Technology: decentralization, trustlessness and ability to eventually reach consensus. Depending on the use case of the specific implementation the following additional properties have to be considered: privacy, participation incentive, irreversibility and immutability, operation purpose, confirmation time, transaction costs, ability to externalize transactions and computations and scalability possibilities.

==> blockchain_size.dat <==
date	size
2009-01-03  0.0
2009-01-03	0.0
2009-01-05	0.0
2009-01-07	0.0
2009-01-09	0.0
2009-01-11	0.0
2009-01-13	0.0
2009-01-15	0.0
2009-01-17	0.0
2009-01-19	0.0
2009-01-21	0.0
2009-01-23	0.0
2009-01-25	0.0
2009-01-27	0.0
2009-01-29	0.0
2009-01-31	0.0
2009-02-02	0.0
2009-02-04	0.0
2009-02-06	0.0
2009-02-08	0.0
2009-02-10	0.0
2009-02-12	0.0
2009-02-14	0.0
2009-02-16	0.0
2009-02-18	0.0
2009-02-20	0.0
2009-02-22	0.0
2009-02-24	0.0
2009-02-26	0.0
2009-02-28	0.0
2009-03-02	0.0
2009-03-04	0.0
2009-03-06	0.0
2009-03-08	0.0
2009-03-10	0.0
2009-03-12	0.0
2009-03-14	0.0
2009-03-16	0.0
2009-03-18	0.0
2009-03-20	0.0
2009-03-22	0.0
2009-03-24	0.0
2009-03-26	0.0
2009-03-28	0.0
2009-03-30	0.0
2009-04-01	0.0
2009-04-03	0.0
2009-04-05	0.0
2009-04-07	0.0
2009-04-09	0.0
2009-04-11	0.0
2009-04-13	0.0
2009-04-15	0.0
2009-04-17	0.0
2009-04-19	0.0
2009-04-21	0.0
2009-04-23	0.0
2009-04-25	0.0
2009-04-27	0.0
2009-04-29	0.0
2009-05-01	0.0
2009-05-03	0.0
2009-05-05	0.0
2009-05-07	0.0
2009-05-09	0.0
2009-05-11	0.0
2009-05-13	0.0
2009-05-15	0.0
2009-05-17	0.0
2009-05-19	0.0
2009-05-21	0.0
2009-05-23	0.0
2009-05-25	0.0
2009-05-27	0.0
2009-05-29	0.0
2009-05-31	0.0
2009-06-02	0.0
2009-06-04	0.0
2009-06-06	0.0
2009-06-08	0.0
2009-06-10	0.0
2009-06-12	0.0
2009-06-14	0.0
2009-06-16	0.0
2009-06-18	0.0
2009-06-20	0.0
2009-06-22	0.0
2009-06-24	0.0
2009-06-26	0.0
2009-06-28	0.0
2009-06-30	0.0
2009-07-02	0.0
2009-07-04	0.0
2009-07-06	0.0
2009-07-08	0.0
2009-07-10	0.0
2009-07-12	0.0
2009-07-14	0.0
2009-07-16	0.0
2009-07-18	0.0
2009-07-20	0.0
2009-07-22	0.0
2009-07-24	0.0
2009-07-26	0.0
2009-07-28	0.0
2009-07-30	0.0
2009-08-01	0.0
2009-08-03	0.0
2009-08-05	0.0
2009-08-07	0.0
2009-08-09	0.0
2009-08-11	0.0
2009-08-13	0.0
2009-08-15	0.0
2009-08-17	0.0
2009-08-19	0.0
2009-08-21	0.0
2009-08-23	0.0
2009-08-25	0.0
2009-08-27	0.0
2009-08-29	0.0
2009-08-31	0.0
2009-09-02	0.0
2009-09-04	0.0
2009-09-06	0.0
2009-09-08	0.0
2009-09-10	0.0
2009-09-12	0.0
2009-09-14	0.0
2009-09-16	0.0
2009-09-18	0.0
2009-09-20	0.0
2009-09-22	0.0
2009-09-24	0.0
2009-09-26	0.0
2009-09-28	0.0
2009-09-30	0.0
2009-10-02	0.0
2009-10-04	0.0
2009-10-06	0.0
2009-10-08	0.0
2009-10-10	0.0
2009-10-12	0.0
2009-10-14	0.0
2009-10-16	0.0
2009-10-18	0.0
2009-10-20	0.0
2009-10-22	0.0
2009-10-24	0.0
2009-10-26	0.0
2009-10-28	0.0
2009-10-30	0.0
2009-11-01	0.0
2009-11-03	0.0
2009-11-05	0.0
2009-11-07	0.0
2009-11-09	0.0
2009-11-11	0.0
2009-11-13	0.0
2009-11-15	0.0
2009-11-17	0.0
2009-11-19	0.0
2009-11-21	0.0
2009-11-23	0.0
2009-11-25	0.0
2009-11-27	0.0
2009-11-29	0.0
2009-12-01	0.0
2009-12-03	0.0
2009-12-05	0.0
2009-12-07	0.0
2009-12-09	0.0
2009-12-11	0.0
2009-12-13	0.0
2009-12-15	0.0
2009-12-17	0.0
2009-12-19	0.0
2009-12-21	0.0
2009-12-23	0.0
2009-12-25	0.0
2009-12-27	0.0
2009-12-29	0.0
2009-12-31	0.0
2010-01-02	0.0
2010-01-04	0.0
2010-01-06	0.0
2010-01-08	0.0
2010-01-10	0.0
2010-01-12	0.0
2010-01-14	0.0
2010-01-16	0.0
2010-01-18	0.0
2010-01-20	0.0
2010-01-22	0.0
2010-01-24	0.0
2010-01-26	0.0
2010-01-28	0.0
2010-01-30	0.0
2010-02-01	0.0
2010-02-03	0.0
2010-02-05	0.0
2010-02-07	0.0
2010-02-09	0.0
2010-02-11	0.0
2010-02-13	0.0
2010-02-15	0.0
2010-02-17	0.0
2010-02-19	0.0
2010-02-21	0.0
2010-02-23	0.0
2010-02-25	0.0
2010-02-27	0.0
2010-03-01	0.0
2010-03-03	0.0
2010-03-05	0.0
2010-03-07	0.0
2010-03-09	0.0
2010-03-11	0.0
2010-03-13	0.0
2010-03-15	0.0
2010-03-17	0.0
2010-03-19	0.0
2010-03-21	0.0
2010-03-23	0.0
2010-03-25	0.0
2010-03-27	0.0
2010-03-29	0.0
2010-03-31	0.0
2010-04-02	0.0
2010-04-04	0.0
2010-04-06	0.0
2010-04-08	0.0
2010-04-10	0.0
2010-04-12	0.0
2010-04-14	0.0
2010-04-16	0.0
2010-04-18	0.0
2010-04-20	0.0
2010-04-22	0.0
2010-04-24	0.0
2010-04-26	0.0
2010-04-28	0.0
2010-04-30	0.0
2010-05-02	0.0
2010-05-04	0.0
2010-05-06	0.0
2010-05-08	0.0
2010-05-10	0.0
2010-05-12	0.0
2010-05-14	0.0
2010-05-16	0.0
2010-05-18	0.0
2010-05-20	0.0
2010-05-22	0.0
2010-05-24	0.0
2010-05-26	0.0
2010-05-28	0.0
2010-05-30	0.0
2010-06-01	0.0
2010-06-03	0.0
2010-06-05	0.0
2010-06-07	0.0
2010-06-09	0.0
2010-06-11	0.0
2010-06-13	0.0
2010-06-15	0.0
2010-06-17	0.0
2010-06-19	0.0
2010-06-21	0.0
2010-06-23	0.0
2010-06-25	0.0
2010-06-27	0.0
2010-06-29	0.0
2010-07-01	0.0
2010-07-03	0.0
2010-07-05	0.0
2010-07-07	0.0
2010-07-09	0.0
2010-07-11	0.0
2010-07-13	0.0
2010-07-15	1.0
2010-07-17	1.0
2010-07-19	1.0
2010-07-21	1.0
2010-07-23	1.0
2010-07-25	1.0
2010-07-27	1.0
2010-07-29	1.0
2010-07-31	1.0
2010-08-02	1.0
2010-08-04	1.0
2010-08-06	1.0
2010-08-08	1.0
2010-08-10	1.0
2010-08-12	1.0
2010-08-14	1.0
2010-08-16	1.0
2010-08-18	1.0
2010-08-20	1.0
2010-08-22	1.0
2010-08-24	1.0
2010-08-26	1.0
2010-08-28	1.0
2010-08-30	1.0
2010-09-01	1.0
2010-09-03	1.0
2010-09-05	1.0
2010-09-07	1.0
2010-09-09	1.0
2010-09-11	1.0
2010-09-13	1.0
2010-09-15	1.0
2010-09-17	1.0
2010-09-19	1.0
2010-09-21	1.0
2010-09-23	1.0
2010-09-25	1.0
2010-09-27	1.0
2010-09-29	1.0
2010-10-01	1.0
2010-10-03	1.0
2010-10-05	1.0
2010-10-07	1.0
2010-10-09	1.0
2010-10-11	1.0
2010-10-13	1.0
2010-10-15	1.0
2010-10-17	1.0
2010-10-19	1.0
2010-10-21	1.0
2010-10-23	1.0
2010-10-25	1.0
2010-10-27	1.0
2010-10-29	1.0
2010-10-31	1.0
2010-11-02	1.0
2010-11-04	1.0
2010-11-06	1.0
2010-11-08	1.0
2010-11-10	1.0
2010-11-12	1.0
2010-11-14	1.0
2010-11-16	4.0
2010-11-18	4.0
2010-11-20	7.0
2010-11-22	9.0
2010-11-24	9.0
2010-11-26	10.0
2010-11-28	10.0
2010-11-30	10.0
2010-12-02	10.0
2010-12-04	10.0
2010-12-06	10.0
2010-12-08	10.0
2010-12-10	10.0
2010-12-12	10.0
2010-12-14	10.0
2010-12-16	10.0
2010-12-18	10.0
2010-12-20	10.0
2010-12-22	10.0
2010-12-24	10.0
2010-12-26	10.0
2010-12-28	10.0
2010-12-30	10.0
2011-01-01	10.0
2011-01-03	10.0
2011-01-05	10.0
2011-01-07	10.0
2011-01-09	10.0
2011-01-11	10.0
2011-01-13	10.0
2011-01-15	10.0
2011-01-17	10.0
2011-01-19	10.0
2011-01-21	10.0
2011-01-23	10.0
2011-01-25	10.0
2011-01-27	10.0
2011-01-29	10.0
2011-01-31	10.0
2011-02-02	10.0
2011-02-04	10.0
2011-02-06	10.0
2011-02-08	10.0
2011-02-10	10.0
2011-02-12	10.0
2011-02-14	10.0
2011-02-16	10.0
2011-02-18	10.0
2011-02-20	10.0
2011-02-22	10.0
2011-02-24	10.0
2011-02-26	10.0
2011-02-28	10.0
2011-03-02	10.0
2011-03-04	10.0
2011-03-06	10.0
2011-03-08	10.0
2011-03-10	10.0
2011-03-12	10.0
2011-03-14	10.0
2011-03-16	10.0
2011-03-18	10.0
2011-03-20	10.0
2011-03-22	12.0
2011-03-24	13.0
2011-03-26	14.0
2011-03-28	15.0
2011-03-30	15.0
2011-04-01	15.0
2011-04-03	15.0
2011-04-05	15.0
2011-04-07	15.0
2011-04-09	15.0
2011-04-11	15.0
2011-04-13	15.0
2011-04-15	16.0
2011-04-17	17.0
2011-04-19	18.0
2011-04-21	19.0
2011-04-23	19.0
2011-04-25	21.0
2011-04-27	23.0
2011-04-29	25.0
2011-05-01	27.0
2011-05-03	29.0
2011-05-05	31.0
2011-05-07	33.0
2011-05-09	35.0
2011-05-11	37.0
2011-05-13	40.0
2011-05-15	42.0
2011-05-17	44.0
2011-05-19	48.0
2011-05-21	51.0
2011-05-23	55.0
2011-05-25	59.0
2011-05-27	63.0
2011-05-29	65.0
2011-05-31	68.0
2011-06-02	73.0
2011-06-04	80.0
2011-06-06	86.0
2011-06-08	94.0
2011-06-10	103.0
2011-06-12	111.0
2011-06-14	121.0
2011-06-16	131.0
2011-06-18	140.0
2011-06-20	148.0
2011-06-22	155.0
2011-06-24	163.0
2011-06-26	171.0
2011-06-28	180.0
2011-06-30	188.0
2011-07-02	196.0
2011-07-04	202.0
2011-07-06	209.0
2011-07-08	216.0
2011-07-10	222.0
2011-07-12	229.0
2011-07-14	235.0
2011-07-16	241.0
2011-07-18	248.0
2011-07-20	255.0
2011-07-22	261.0
2011-07-24	267.0
2011-07-26	274.0
2011-07-28	280.0
2011-07-30	285.0
2011-08-01	291.0
2011-08-03	297.0
2011-08-05	303.0
2011-08-07	308.0
2011-08-09	314.0
2011-08-11	320.0
2011-08-13	325.0
2011-08-15	331.0
2011-08-17	337.0
2011-08-19	343.0
2011-08-21	349.0
2011-08-23	355.0
2011-08-25	361.0
2011-08-27	367.0
2011-08-29	372.0
2011-08-31	377.0
2011-09-02	382.0
2011-09-04	389.0
2011-09-06	395.0
2011-09-08	400.0
2011-09-10	406.0
2011-09-12	411.0
2011-09-14	415.0
2011-09-16	419.0
2011-09-18	423.0
2011-09-20	428.0
2011-09-22	433.0
2011-09-24	437.0
2011-09-26	441.0
2011-09-28	445.0
2011-09-30	449.0
2011-10-02	453.0
2011-10-04	457.0
2011-10-06	461.0
2011-10-08	465.0
2011-10-10	469.0
2011-10-12	473.0
2011-10-14	477.0
2011-10-16	481.0
2011-10-18	485.0
2011-10-20	488.0
2011-10-22	491.0
2011-10-24	495.0
2011-10-26	499.0
2011-10-28	502.0
2011-10-30	505.0
2011-11-01	509.0
2011-11-03	513.0
2011-11-05	517.0
2011-11-07	521.0
2011-11-09	525.0
2011-11-11	529.0
2011-11-13	533.0
2011-11-15	537.0
2011-11-17	541.0
2011-11-19	545.0
2011-11-21	549.0
2011-11-23	553.0
2011-11-25	557.0
2011-11-27	560.0
2011-11-29	565.0
2011-12-01	570.0
2011-12-03	574.0
2011-12-05	578.0
2011-12-07	583.0
2011-12-09	587.0
2011-12-11	591.0
2011-12-13	595.0
2011-12-15	599.0
2011-12-17	603.0
2011-12-19	607.0
2011-12-21	612.0
2011-12-23	616.0
2011-12-25	619.0
2011-12-27	623.0
2011-12-29	627.0
2011-12-31	631.0
2012-01-02	636.0
2012-01-04	640.0
2012-01-06	646.0
2012-01-08	652.0
2012-01-10	658.0
2012-01-12	665.0
2012-01-14	670.0
2012-01-16	676.0
2012-01-18	681.0
2012-01-20	687.0
2012-01-22	692.0
2012-01-24	697.0
2012-01-26	702.0
2012-01-28	707.0
2012-01-30	712.0
2012-02-01	717.0
2012-02-03	723.0
2012-02-05	728.0
2012-02-07	732.0
2012-02-09	737.0
2012-02-11	743.0
2012-02-13	749.0
2012-02-15	757.0
2012-02-17	764.0
2012-02-19	768.0
2012-02-21	772.0
2012-02-23	778.0
2012-02-25	784.0
2012-02-27	789.0
2012-02-29	795.0
2012-03-02	801.0
2012-03-04	805.0
2012-03-06	811.0
2012-03-08	817.0
2012-03-10	822.0
2012-03-12	826.0
2012-03-14	833.0
2012-03-16	838.0
2012-03-18	843.0
2012-03-20	848.0
2012-03-22	854.0
2012-03-24	858.0
2012-03-26	863.0
2012-03-28	868.0
2012-03-30	874.0
2012-04-01	878.0
2012-04-03	883.0
2012-04-05	889.0
2012-04-07	894.0
2012-04-09	898.0
2012-04-11	904.0
2012-04-13	910.0
2012-04-15	916.0
2012-04-17	923.0
2012-04-19	930.0
2012-04-21	937.0
2012-04-23	943.0
2012-04-25	949.0
2012-04-27	956.0
2012-04-29	962.0
2012-05-01	969.0
2012-05-03	978.0
2012-05-05	989.0
2012-05-07	1002.0
2012-05-09	1017.0
2012-05-11	1028.0
2012-05-13	1043.0
2012-05-15	1064.0
2012-05-17	1080.0
2012-05-19	1105.0
2012-05-21	1131.0
2012-05-23	1153.0
2012-05-25	1176.0
2012-05-27	1196.0
2012-05-29	1224.0
2012-05-31	1244.0
2012-06-02	1263.0
2012-06-04	1293.0
2012-06-06	1321.0
2012-06-08	1345.0
2012-06-10	1375.0
2012-06-12	1400.0
2012-06-14	1447.0
2012-06-16	1494.0
2012-06-18	1528.0
2012-06-20	1561.0
2012-06-22	1585.0
2012-06-24	1604.0
2012-06-26	1629.0
2012-06-28	1654.0
2012-06-30	1672.0
2012-07-02	1689.0
2012-07-04	1707.0
2012-07-06	1725.0
2012-07-08	1744.0
2012-07-10	1769.0
2012-07-12	1793.0
2012-07-14	1814.0
2012-07-16	1838.0
2012-07-18	1867.0
2012-07-20	1896.0
2012-07-22	1924.0
2012-07-24	1951.0
2012-07-26	1976.0
2012-07-28	2000.0
2012-07-30	2030.0
2012-08-01	2060.0
2012-08-03	2086.0
2012-08-05	2111.0
2012-08-07	2136.0
2012-08-09	2164.0
2012-08-11	2186.0
2012-08-13	2219.0
2012-08-15	2256.0
2012-08-17	2293.0
2012-08-19	2326.0
2012-08-21	2358.0
2012-08-23	2387.0
2012-08-25	2413.0
2012-08-27	2438.0
2012-08-29	2463.0
2012-08-31	2493.0
2012-09-02	2523.0
2012-09-04	2556.0
2012-09-06	2591.0
2012-09-08	2619.0
2012-09-10	2644.0
2012-09-12	2672.0
2012-09-14	2699.0
2012-09-16	2724.0
2012-09-18	2748.0
2012-09-20	2776.0
2012-09-22	2801.0
2012-09-24	2826.0
2012-09-26	2849.0
2012-09-28	2875.0
2012-09-30	2897.0
2012-10-02	2922.0
2012-10-04	2951.0
2012-10-06	2981.0
2012-10-08	3013.0
2012-10-10	3043.0
2012-10-12	3067.0
2012-10-14	3096.0
2012-10-16	3126.0
2012-10-18	3156.0
2012-10-20	3183.0
2012-10-22	3215.0
2012-10-24	3249.0
2012-10-26	3272.0
2012-10-28	3288.0
2012-10-30	3311.0
2012-11-01	3336.0
2012-11-03	3359.0
2012-11-05	3384.0
2012-11-07	3414.0
2012-11-09	3441.0
2012-11-11	3463.0
2012-11-13	3485.0
2012-11-15	3514.0
2012-11-17	3548.0
2012-11-19	3578.0
2012-11-21	3614.0
2012-11-23	3644.0
2012-11-25	3672.0
2012-11-27	3702.0
2012-11-29	3736.0
2012-12-01	3764.0
2012-12-03	3783.0
2012-12-05	3811.0
2012-12-07	3843.0
2012-12-09	3871.0
2012-12-11	3905.0
2012-12-13	3939.0
2012-12-15	3972.0
2012-12-17	4004.0
2012-12-19	4046.0
2012-12-21	4079.0
2012-12-23	4117.0
2012-12-25	4146.0
2012-12-27	4182.0
2012-12-29	4221.0
2012-12-31	4255.0
2013-01-02	4284.0
2013-01-04	4323.0
2013-01-06	4353.0
2013-01-08	4387.0
2013-01-10	4430.0
2013-01-12	4473.0
2013-01-14	4512.0
2013-01-16	4553.0
2013-01-18	4598.0
2013-01-20	4640.0
2013-01-22	4676.0
2013-01-24	4722.0
2013-01-26	4767.0
2013-01-28	4814.0
2013-01-30	4861.0
2013-02-01	4907.0
2013-02-03	4958.0
2013-02-05	5006.0
2013-02-07	5051.0
2013-02-09	5102.0
2013-02-11	5153.0
2013-02-13	5205.0
2013-02-15	5256.0
2013-02-17	5302.0
2013-02-19	5348.0
2013-02-21	5402.0
2013-02-23	5455.0
2013-02-25	5509.0
2013-02-27	5564.0
2013-03-01	5622.0
2013-03-03	5672.0
2013-03-05	5727.0
2013-03-07	5788.0
2013-03-09	5840.0
2013-03-11	5905.0
2013-03-13	5952.0
2013-03-15	6008.0
2013-03-17	6046.0
2013-03-19	6087.0
2013-03-21	6133.0
2013-03-23	6191.0
2013-03-25	6239.0
2013-03-27	6287.0
2013-03-29	6349.0
2013-03-31	6406.0
2013-04-02	6463.0
2013-04-04	6530.0
2013-04-06	6584.0
2013-04-08	6647.0
2013-04-10	6709.0
2013-04-12	6773.0
2013-04-14	6822.0
2013-04-16	6879.0
2013-04-18	6930.0
2013-04-20	6981.0
2013-04-22	7025.0
2013-04-24	7086.0
2013-04-26	7142.0
2013-04-28	7186.0
2013-04-30	7238.0
2013-05-02	7288.0
2013-05-04	7339.0
2013-05-06	7389.0
2013-05-08	7443.0
2013-05-10	7505.0
2013-05-12	7570.0
2013-05-14	7628.0
2013-05-16	7689.0
2013-05-18	7742.0
2013-05-20	7786.0
2013-05-22	7838.0
2013-05-24	7890.0
2013-05-26	7937.0
2013-05-28	7987.0
2013-05-30	8040.0
2013-06-01	8092.0
2013-06-03	8141.0
2013-06-05	8195.0
2013-06-07	8247.0
2013-06-09	8290.0
2013-06-11	8332.0
2013-06-13	8373.0
2013-06-15	8414.0
2013-06-17	8451.0
2013-06-19	8493.0
2013-06-21	8540.0
2013-06-23	8578.0
2013-06-25	8617.0
2013-06-27	8658.0
2013-06-29	8698.0
2013-07-01	8728.0
2013-07-03	8762.0
2013-07-05	8793.0
2013-07-07	8823.0
2013-07-09	8859.0
2013-07-11	8896.0
2013-07-13	8938.0
2013-07-15	8971.0
2013-07-17	9006.0
2013-07-19	9041.0
2013-07-21	9073.0
2013-07-23	9107.0
2013-07-25	9144.0
2013-07-27	9179.0
2013-07-29	9214.0
2013-07-31	9257.0
2013-08-02	9302.0
2013-08-04	9344.0
2013-08-06	9388.0
2013-08-08	9438.0
2013-08-10	9484.0
2013-08-12	9526.0
2013-08-14	9576.0
2013-08-16	9633.0
2013-08-18	9681.0
2013-08-20	9741.0
2013-08-22	9794.0
2013-08-24	9845.0
2013-08-26	9890.0
2013-08-28	9946.0
2013-08-30	9999.0
2013-09-01	10043.0
2013-09-03	10089.0
2013-09-05	10136.0
2013-09-07	10187.0
2013-09-09	10231.0
2013-09-11	10275.0
2013-09-13	10320.0
2013-09-15	10362.0
2013-09-17	10414.0
2013-09-19	10468.0
2013-09-21	10518.0
2013-09-23	10567.0
2013-09-25	10620.0
2013-09-27	10668.0
2013-09-29	10708.0
2013-10-01	10751.0
2013-10-03	10810.0
2013-10-05	10856.0
2013-10-07	10897.0
2013-10-09	10939.0
2013-10-11	10990.0
2013-10-13	11038.0
2013-10-15	11092.0
2013-10-17	11139.0
2013-10-19	11193.0
2013-10-21	11246.0
2013-10-23	11307.0
2013-10-25	11372.0
2013-10-27	11418.0
2013-10-29	11464.0
2013-10-31	11514.0
2013-11-02	11560.0
2013-11-04	11601.0
2013-11-06	11658.0
2013-11-08	11718.0
2013-11-10	11778.0
2013-11-12	11833.0
2013-11-14	11896.0
2013-11-16	11950.0
2013-11-18	12011.0
2013-11-20	12098.0
2013-11-22	12177.0
2013-11-24	12244.0
2013-11-26	12315.0
2013-11-28	12405.0
2013-11-30	12485.0
2013-12-02	12554.0
2013-12-04	12630.0
2013-12-06	12707.0
2013-12-08	12766.0
2013-12-10	12830.0
2013-12-12	12891.0
2013-12-14	12954.0
2013-12-16	13017.0
2013-12-18	13094.0
2013-12-20	13159.0
2013-12-22	13215.0
2013-12-24	13271.0
2013-12-26	13328.0
2013-12-28	13381.0
2013-12-30	13440.0
2014-01-01	13488.0
2014-01-03	13545.0
2014-01-05	13602.0
2014-01-07	13671.0
2014-01-09	13730.0
2014-01-11	13787.0
2014-01-13	13840.0
2014-01-15	13897.0
2014-01-17	13954.0
2014-01-19	14004.0
2014-01-21	14072.0
2014-01-23	14137.0
2014-01-25	14197.0
2014-01-27	14254.0
2014-01-29	14316.0
2014-01-31	14377.0
2014-02-02	14434.0
2014-02-04	14502.0
2014-02-06	14577.0
2014-02-08	14650.0
2014-02-10	14712.0
2014-02-12	14784.0
2014-02-14	14866.0
2014-02-16	14929.0
2014-02-18	14997.0
2014-02-20	15075.0
2014-02-22	15148.0
2014-02-24	15222.0
2014-02-26	15313.0
2014-02-28	15391.0
2014-03-02	15466.0
2014-03-04	15562.0
2014-03-06	15650.0
2014-03-08	15728.0
2014-03-10	15802.0
2014-03-12	15887.0
2014-03-14	15968.0
2014-03-16	16031.0
2014-03-18	16090.0
2014-03-20	16159.0
2014-03-22	16244.0
2014-03-24	16312.0
2014-03-26	16389.0
2014-03-28	16470.0
2014-03-30	16532.0
2014-04-01	16604.0
2014-04-03	16678.0
2014-04-05	16749.0
2014-04-07	16813.0
2014-04-09	16892.0
2014-04-11	16971.0
2014-04-13	17029.0
2014-04-15	17111.0
2014-04-17	17194.0
2014-04-19	17258.0
2014-04-21	17321.0
2014-04-23	17400.0
2014-04-25	17482.0
2014-04-27	17546.0
2014-04-29	17618.0
2014-05-01	17690.0
2014-05-03	17753.0
2014-05-05	17817.0
2014-05-07	17897.0
2014-05-09	17972.0
2014-05-11	18034.0
2014-05-13	18112.0
2014-05-15	18192.0
2014-05-17	18264.0
2014-05-19	18334.0
2014-05-21	18419.0
2014-05-23	18501.0
2014-05-25	18566.0
2014-05-27	18643.0
2014-05-29	18723.0
2014-05-31	18793.0
2014-06-02	18863.0
2014-06-04	18943.0
2014-06-06	19021.0
2014-06-08	19080.0
2014-06-10	19154.0
2014-06-12	19227.0
2014-06-14	19299.0
2014-06-16	19369.0
2014-06-18	19445.0
2014-06-20	19517.0
2014-06-22	19580.0
2014-06-24	19650.0
2014-06-26	19724.0
2014-06-28	19792.0
2014-06-30	19861.0
2014-07-02	19946.0
2014-07-04	20017.0
2014-07-06	20077.0
2014-07-08	20154.0
2014-07-10	20235.0
2014-07-12	20303.0
2014-07-14	20370.0
2014-07-16	20447.0
2014-07-18	20523.0
2014-07-20	20591.0
2014-07-22	20665.0
2014-07-24	20740.0
2014-07-26	20810.0
2014-07-28	20878.0
2014-07-30	20953.0
2014-08-01	21032.0
2014-08-03	21095.0
2014-08-05	21172.0
2014-08-07	21258.0
2014-08-09	21334.0
2014-08-11	21412.0
2014-08-13	21502.0
2014-08-15	21589.0
2014-08-17	21679.0
2014-08-19	21758.0
2014-08-21	21841.0
2014-08-23	21912.0
2014-08-25	21983.0
2014-08-27	22066.0
2014-08-29	22142.0
2014-08-31	22210.0
2014-09-02	22288.0
2014-09-04	22367.0
2014-09-06	22442.0
2014-09-08	22520.0
2014-09-10	22620.0
2014-09-12	22693.0
2014-09-14	22766.0
2014-09-16	22862.0
2014-09-18	22949.0
2014-09-20	23023.0
2014-09-22	23100.0
2014-09-24	23189.0
2014-09-26	23279.0
2014-09-28	23362.0
2014-09-30	23450.0
2014-10-02	23537.0
2014-10-04	23623.0
2014-10-06	23709.0
2014-10-08	23799.0
2014-10-10	23886.0
2014-10-12	23963.0
2014-10-14	24056.0
2014-10-16	24142.0
2014-10-18	24221.0
2014-10-20	24305.0
2014-10-22	24396.0
2014-10-24	24486.0
2014-10-26	24567.0
2014-10-28	24664.0
2014-10-30	24762.0
2014-11-01	24851.0
2014-11-03	24946.0
2014-11-05	25045.0
2014-11-07	25148.0
2014-11-09	25237.0
2014-11-11	25334.0
2014-11-13	25443.0
2014-11-15	25536.0
2014-11-17	25632.0
2014-11-19	25729.0
2014-11-21	25825.0
2014-11-23	25913.0
2014-11-25	26010.0
2014-11-27	26108.0
2014-11-29	26201.0
2014-12-01	26309.0
2014-12-03	26421.0
2014-12-05	26528.0
2014-12-07	26618.0
2014-12-09	26722.0
2014-12-11	26822.0
2014-12-13	26910.0
2014-12-15	27017.0
2014-12-17	27129.0
2014-12-19	27241.0
2014-12-21	27342.0
2014-12-23	27452.0
2014-12-25	27541.0
2014-12-27	27624.0
2014-12-29	27715.0
2014-12-31	27805.0
2015-01-02	27875.0
2015-01-04	27971.0
2015-01-06	28073.0
2015-01-08	28176.0
2015-01-10	28293.0
2015-01-12	28400.0
2015-01-14	28518.0
2015-01-16	28637.0
2015-01-18	28740.0
2015-01-20	28847.0
2015-01-22	28955.0
2015-01-24	29050.0
2015-01-26	29167.0
2015-01-28	29270.0
2015-01-30	29360.0
2015-02-01	29454.0
2015-02-03	29554.0
2015-02-05	29650.0
2015-02-07	29742.0
2015-02-09	29849.0
2015-02-11	29959.0
2015-02-13	30078.0
2015-02-15	30212.0
2015-02-17	30341.0
2015-02-19	30456.0
2015-02-21	30573.0
2015-02-23	30683.0
2015-02-25	30794.0
2015-02-27	30905.0
2015-03-01	31019.0
2015-03-03	31145.0
2015-03-05	31259.0
2015-03-07	31378.0
2015-03-09	31488.0
2015-03-11	31616.0
2015-03-13	31733.0
2015-03-15	31833.0
2015-03-17	31945.0
2015-03-19	32061.0
2015-03-21	32172.0
2015-03-23	32283.0
2015-03-25	32384.0
2015-03-27	32492.0
2015-03-29	32594.0
2015-03-31	32706.0
2015-04-02	32832.0
2015-04-04	32944.0
2015-04-06	33054.0
2015-04-08	33172.0
2015-04-10	33288.0
2015-04-12	33389.0
2015-04-14	33510.0
2015-04-16	33616.0
2015-04-18	33722.0
2015-04-20	33832.0
2015-04-22	33951.0
2015-04-24	34068.0
2015-04-26	34176.0
2015-04-28	34294.0
2015-04-30	34414.0
2015-05-02	34523.0
2015-05-04	34622.0
2015-05-06	34739.0
2015-05-08	34859.0
2015-05-10	34963.0
2015-05-12	35083.0
2015-05-14	35193.0
2015-05-16	35300.0
2015-05-18	35405.0
2015-05-20	35520.0
2015-05-22	35627.0
2015-05-24	35732.0
2015-05-26	35850.0
2015-05-28	35970.0
2015-05-30	36102.0
2015-06-01	36219.0
2015-06-03	36356.0
2015-06-05	36478.0
2015-06-07	36587.0
2015-06-09	36696.0
2015-06-11	36845.0
2015-06-13	36974.0
2015-06-15	37102.0
2015-06-17	37251.0
2015-06-19	37396.0
2015-06-21	37518.0
2015-06-23	37680.0
2015-06-25	37796.0
2015-06-27	37919.0
2015-06-29	38041.0
2015-07-01	38212.0
2015-07-03	38356.0
2015-07-05	38473.0
2015-07-07	38664.0
2015-07-09	38875.0
2015-07-11	39085.0
2015-07-13	39299.0
2015-07-15	39504.0
2015-07-17	39696.0
2015-07-19	39888.0
2015-07-21	40024.0
2015-07-23	40158.0
2015-07-25	40277.0
2015-07-27	40414.0
2015-07-29	40606.0
2015-07-31	40820.0
2015-08-02	41012.0
2015-08-04	41182.0
2015-08-06	41397.0
2015-08-08	41538.0
2015-08-10	41659.0
2015-08-12	41789.0
2015-08-14	41911.0
2015-08-16	42022.0
2015-08-18	42148.0
2015-08-20	42273.0
2015-08-22	42393.0
2015-08-24	42516.0
2015-08-26	42647.0
2015-08-28	42770.0
2015-08-30	42878.0
2015-09-01	43021.0
2015-09-03	43212.0
2015-09-05	43334.0
2015-09-07	43457.0
2015-09-09	43646.0
2015-09-11	43882.0
2015-09-13	44065.0
2015-09-15	44289.0
2015-09-17	44490.0
2015-09-19	44638.0
2015-09-21	44768.0
2015-09-23	44923.0
2015-09-25	45063.0
2015-09-27	45189.0
2015-09-29	45336.0
2015-10-01	45487.0
2015-10-03	45621.0
2015-10-05	45737.0
2015-10-07	45897.0
2015-10-09	46069.0
2015-10-11	46250.0
2015-10-13	46405.0
2015-10-15	46571.0
2015-10-17	46737.0
2015-10-19	46895.0
2015-10-21	47065.0
2015-10-23	47227.0
2015-10-25	47384.0
2015-10-27	47544.0
2015-10-29	47710.0
2015-10-31	47878.0
2015-11-02	48049.0
2015-11-04	48272.0
2015-11-06	48477.0
2015-11-08	48644.0
2015-11-10	48813.0
2015-11-12	48991.0
2015-11-14	49153.0
2015-11-16	49310.0
2015-11-18	49490.0
2015-11-20	49654.0
2015-11-22	49808.0
2015-11-24	49975.0
2015-11-26	50148.0
2015-11-28	50322.0
2015-11-30	50492.0
2015-12-02	50692.0
2015-12-04	50869.0
2015-12-06	51071.0
2015-12-08	51275.0
2015-12-10	51501.0
2015-12-12	51720.0
2015-12-14	51934.0
2015-12-16	52160.0
2015-12-18	52368.0
2015-12-20	52566.0
2015-12-22	52789.0
2015-12-24	53009.0
2015-12-26	53184.0
2015-12-28	53367.0
2015-12-30	53564.0
2016-01-01	53710.0
2016-01-03	53867.0
2016-01-05	54067.0
2016-01-07	54257.0
2016-01-09	54462.0
2016-01-11	54660.0
2016-01-13	54864.0
2016-01-15	55057.0
2016-01-17	55265.0
2016-01-19	55493.0
2016-01-21	55731.0
2016-01-23	55959.0
2016-01-25	56170.0
2016-01-27	56405.0
2016-01-29	56637.0
2016-01-31	56843.0
2016-02-02	57103.0
2016-02-04	57341.0
2016-02-06	57579.0
2016-02-08	57821.0
2016-02-10	58066.0
2016-02-12	58293.0
2016-02-14	58497.0
2016-02-16	58717.0
2016-02-18	58945.0
2016-02-20	59169.0
2016-02-22	59385.0
2016-02-24	59615.0
2016-02-26	59849.0
2016-02-28	60050.0
2016-03-01	60285.0
2016-03-03	60549.0
2016-03-05	60798.0
2016-03-07	60990.0
2016-03-09	61206.0
2016-03-11	61420.0
2016-03-13	61581.0
2016-03-15	61796.0
2016-03-17	62004.0
2016-03-19	62196.0
2016-03-21	62388.0
2016-03-23	62595.0
2016-03-25	62789.0
2016-03-27	62971.0
2016-03-29	63195.0
2016-03-31	63427.0
2016-04-02	63650.0
2016-04-04	63865.0
2016-04-06	64091.0
2016-04-08	64300.0
2016-04-10	64500.0
2016-04-12	64733.0
2016-04-14	64970.0
2016-04-16	65179.0
2016-04-18	65383.0
2016-04-20	65610.992771
2016-04-22	65832.30556000001
2016-04-24	66022.67804700001
2016-04-26	66256.52778700001
2016-04-28	66491.60486300002
2016-04-30	66730.63684400001
2016-05-02	66945.543491
2016-05-04	67182.121469
2016-05-06	67403.42255700001
2016-05-08	67595.69963900001
2016-05-10	67820.90614800001
2016-05-12	68037.45640800001
2016-05-14	68270.363263
2016-05-16	68506.316804
2016-05-18	68763.34240800001
2016-05-20	68995.465601
2016-05-22	69232.197591
2016-05-24	69473.75354300001
2016-05-26	69707.64856300001
2016-05-28	69954.26623100002
2016-05-30	70183.64685000002
2016-06-01	70414.77806500002
2016-06-03	70647.10506300002
2016-06-05	70852.03775600003
2016-06-07	71085.94939700003
2016-06-09	71320.37444100004
2016-06-11	71547.43125200004
2016-06-13	71816.03023500004
2016-06-15	72084.51966300004
2016-06-17	72365.89982400004
2016-06-19	72631.98898300003
2016-06-21	72896.27858100004
2016-06-23	73147.03805200003
2016-06-25	73402.01624500002
2016-06-27	73628.53964400002
2016-06-29	73853.64116000001
2016-07-01	74091.291979
2016-07-03	74289.475653
2016-07-05	74515.542073
2016-07-07	74740.678598
2016-07-09	74951.80604200001
2016-07-11	75156.63297400001
2016-07-13	75374.00218000001
2016-07-15	75594.261104
2016-07-17	75808.0463
2016-07-19	76040.45169500001
2016-07-21	76267.902595
2016-07-23	76487.60275900002
2016-07-25	76707.94030300002
2016-07-27	76945.00209000002
2016-07-29	77185.92205800003
2016-07-31	77411.83523200003
2016-08-02	77669.74284400004
2016-08-04	77922.50746600004
2016-08-06	78144.10785000003
2016-08-08	78383.02600300004
2016-08-10	78619.54178000003
2016-08-12	78868.59862100003
2016-08-14	79082.46666300003
2016-08-16	79325.90137300003
2016-08-18	79565.75121000003
2016-08-20	79799.20529900004
2016-08-22	80024.44449400004
2016-08-24	80262.25736100004
2016-08-26	80486.56704300005
2016-08-28	80677.97723000005
2016-08-30	80927.88733500005
2016-09-01	81160.05139200005
2016-09-03	81368.24168700006
2016-09-05	81595.18816100006
2016-09-07	81836.11174000007
2016-09-09	82069.79215200005
2016-09-11	82267.05725900005
2016-09-13	82509.42602300005
2016-09-15	82744.60103200005
2016-09-17	82976.23872400005
2016-09-19	83185.65375000006
2016-09-21	83423.91574300006
2016-09-23	83640.95532300006
2016-09-25	83853.78102800007
2016-09-27	84100.53551400008
2016-09-29	84335.40956700007
2016-10-01	84566.83681400007
2016-10-03	84799.69574400007
2016-10-05	85061.62639900006
2016-10-07	85319.88779000007
2016-10-09	85557.69809000008
2016-10-11	85793.20070700007
2016-10-13	86035.43462000007
2016-10-15	86263.21161800006
2016-10-17	86478.07748300006
2016-10-19	86710.48744800006
2016-10-21	86971.20138500007
2016-10-23	87203.58496800007
2016-10-25	87461.54195600006
2016-10-27	87755.38246800005
2016-10-29	87994.67552800007
2016-10-31	88219.87521100006
2016-11-02	88463.48395700006
2016-11-04	88704.44552900006
2016-11-06	88935.37737000006
2016-11-08	89211.23725900006
2016-11-10	89477.49388800006
2016-11-12	89719.87607200006
2016-11-14	89966.36718400006
2016-11-16	90235.75066800007
2016-11-18	90516.59022300008
2016-11-20	90754.19166500008
2016-11-22	91011.90863400008
2016-11-24	91307.89093500008
2016-11-26	91596.52775700008
2016-11-28	91863.91865000008
2016-11-30	92130.22529300007
2016-12-02	92402.20119900006
2016-12-04	92680.54533500006
2016-12-06	92959.12812300006
2016-12-08	93247.45374100006
2016-12-10	93491.64704100006
2016-12-12	93746.28885700007
2016-12-14	94016.66757700007
2016-12-16	94266.56676200006
2016-12-18	94506.06919300006
2016-12-20	94779.11140200007
2016-12-22	95078.63589300006
2016-12-24	95330.73017300006
2016-12-26	95560.39644200006
2016-12-28	95839.58288900006
2016-12-30	96117.50069100005
2017-01-01	96345.45239700006
2017-01-03	96645.36424900005
2017-01-05	96935.01754300005
2017-01-07	97230.73455900005
2017-01-09	97491.60303500005
2017-01-11	97786.37981500005
2017-01-13	98052.33794500005
2017-01-15	98293.16410600005
2017-01-17	98563.56092300006
2017-01-19	98843.81546700005
2017-01-21	99105.77410400005
2017-01-23	99349.54494600005
2017-01-25	99642.80628300006
2017-01-27	99941.14444100005
2017-01-29	100218.55533000006
2017-01-31	100497.22203400006
2017-02-02	100825.47278900006
2017-02-04	101108.23344300006
2017-02-06	101382.94680000006
2017-02-08	101666.06938700007
2017-02-10	101970.86580400007
2017-02-12	102227.12445700007
2017-02-14	102525.04971100007
2017-02-16	102803.78732700007
2017-02-18	103096.37471800006
2017-02-20	103361.90970300007
2017-02-22	103628.81015900007
2017-02-24	103934.21459600008
2017-02-26	104259.66375700007
2017-02-28	104543.90505700007
2017-03-02	104834.93321000008
2017-03-04	105115.84743300008
2017-03-06	105397.49835000008
2017-03-08	105685.73084700007
2017-03-10	105987.24111300007
2017-03-12	106284.70269700007
2017-03-14	106577.36128200007
2017-03-16	106868.29074900008
2017-03-18	107169.50652100008
2017-03-20	107450.12361400007
2017-03-22	107747.71891700006
2017-03-24	108043.66108200006
2017-03-26	108281.01045000006
2017-03-28	108552.71686100007
2017-03-30	108844.87259100006
2017-04-01	109102.20830600006
2017-04-03	109387.02210000006
2017-04-05	109665.88584600006
2017-04-07	109967.98329300006
2017-04-09	110248.62857500005
2017-04-11	110545.30180500005
2017-04-13	110808.39485900005
2017-04-15	111096.46846500006
2017-04-17	111360.32021100006
2017-04-19	111640.57150400007
2017-04-21	111938.96222000006
2017-04-23	112225.03948700006
2017-04-25	112487.43216300006
2017-04-27	112778.36580300007
2017-04-29	113081.99520400006
2017-05-01	113375.36425900007
2017-05-03	113661.62027800007
2017-05-05	113948.75684800008
2017-05-07	114271.99330700008
2017-05-09	114599.36616600008
2017-05-11	114871.23846700009
2017-05-13	115169.14809100008
2017-05-15	115494.08317600009
2017-05-17	115774.8377120001
2017-05-19	116072.51903400008
2017-05-21	116377.69263100009
2017-05-23	116683.26459700009
2017-05-25	116991.9597650001
2017-05-27	117305.2178150001
2017-05-29	117614.2478800001
2017-05-31	117949.9540560001
2017-06-02	118259.5413230001
2017-06-04	118606.0631420001
2017-06-06	118913.72638600011
2017-06-08	119237.44600200011
2017-06-10	119520.72074500012
2017-06-12	119800.9964880001
2017-06-14	120074.4842280001
2017-06-16	120372.1219830001
2017-06-18	120650.8616710001
2017-06-20	120933.0586090001
2017-06-22	121208.6550470001
2017-06-24	121499.15235200009
2017-06-26	121752.52060200009
2017-06-28	122034.9000900001
2017-06-30	122298.1929400001
2017-07-02	122589.5227480001
2017-07-04	122865.44912400011
2017-07-06	123136.7658340001
2017-07-08	123417.16846900011
2017-07-10	123667.70719500011
2017-07-12	123977.73267000011
2017-07-14	124237.14938700011
2017-07-16	124497.93674700012
2017-07-18	124796.14493300012
2017-07-20	125086.67253700012
2017-07-22	125385.17678800011
2017-07-24	125661.92077700011
2017-07-26	125942.3892240001
2017-07-28	126222.1541570001
2017-07-30	126478.2096440001
2017-08-01	126720.6527890001
2017-08-03	126974.0234260001
2017-08-05	127295.4238470001
2017-08-07	127549.9103750001
2017-08-09	127842.1818960001
2017-08-11	128112.9462460001
2017-08-13	128390.76615800009
2017-08-15	128663.16094200009
2017-08-17	128964.01955100009
2017-08-19	129252.9923970001
2017-08-21	129490.2767720001
2017-08-23	129735.9695640001
2017-08-25	129924.59163100009
2017-08-27	130182.9788490001
2017-08-29	130458.2949690001
2017-08-31	130783.5090540001
2017-09-02	131085.2922690001
2017-09-04	131365.56097100012
2017-09-06	131662.4533990001
2017-09-08	131964.8285210001
2017-09-10	132196.71187500012
2017-09-12	132474.7321380001
2017-09-14	132749.95941300012
2017-09-16	133020.39167700012
2017-09-18	133238.5523620001
2017-09-20	133498.7528190001
2017-09-22	133745.2933410001
2017-09-24	133945.18628500012
2017-09-26	134192.52587400013
2017-09-28	134466.70429200013
2017-09-30	134715.94730900013
2017-10-02	134984.84281600013
2017-10-04	135257.34717000014
2017-10-06	135530.95073900014
2017-10-08	135802.24343600014
2017-10-10	136104.89438100014
2017-10-12	136395.69567300013
2017-10-14	136679.4372270001
2017-10-16	137013.41283300013
2017-10-18	137328.8565870001
2017-10-20	137683.5452030001
2017-10-22	138025.63934500012
2017-10-24	138365.7295730001
2017-10-26	138676.9437190001
2017-10-28	138869.92994600008
2017-10-30	139177.89408300008
2017-11-01	139434.7177910001
2017-11-03	139714.8732510001
2017-11-05	139995.5615620001
2017-11-07	140294.60245400012
2017-11-09	140599.25960500014
2017-11-11	140809.92127900015
2017-11-13	141040.02069000012
2017-11-15	141330.5077730001
2017-11-17	141658.73802600012
2017-11-19	141968.11395100012
2017-11-21	142329.05308400013
2017-11-23	142626.03300800014
2017-11-25	142945.74236800012
2017-11-27	143283.2599740001
2017-11-29	143633.2004280001
2017-12-01	144007.0664250001
2017-12-03	144358.24847800014
2017-12-05	144740.05206900014
2017-12-07	145096.99534100015
2017-12-09	145443.92672600015
2017-12-11	145798.52259300015
2017-12-13	146160.70147400015
2017-12-15	146532.23302800016
2017-12-17	146905.50760900017
2017-12-19	147243.58030500019
2017-12-21	147526.58848000018
2017-12-23	147838.59321200015
2017-12-25	148142.19363100018
2017-12-27	148457.88288100017
2017-12-29	148792.15949700016
2017-12-31	149113.62143900016
2018-01-02	149454.46296800015
2018-01-04	149800.80843600017
2018-01-06	150130.65469400014
2018-01-08	150474.79592500016
2018-01-10	150823.41058400014
2018-01-12	151215.16529200014
2018-01-14	151529.19824700014
2018-01-16	151855.05637500013
2018-01-18	152214.24253600012
2018-01-20	152584.19057100013
2018-01-22	152966.21509800013
2018-01-24	153343.98503800013
2018-01-26	153681.02390500013
2018-01-28	154006.97532700014
2018-01-30	154322.57901100014
2018-02-01	154613.22438300014
2018-02-03	154942.45833900015
2018-02-05	155322.77088600016
2018-02-07	155655.36290100016
2018-02-09	155937.97688000018
2018-02-11	156237.99698900018
2018-02-13	156580.2562030002
2018-02-15	156901.4608780002
2018-02-17	157201.8130380002
2018-02-19	157522.4678590002
2018-02-21	157831.4773280002
2018-02-23	158117.3331850002
2018-02-25	158387.8154060002
2018-02-27	158688.9124890002
2018-03-01	159028.5757170002
2018-03-03	159338.73180800022
2018-03-05	159638.54716400022
2018-03-07	159958.51638400022
2018-03-09	160274.2222600002
2018-03-11	160571.0747050002
2018-03-13	160864.57640400023
2018-03-15	161082.74645800024
2018-03-17	161266.19800600025
2018-03-19	161476.28227900024
2018-03-21	161678.98629900024
2018-03-23	161903.53726700024
2018-03-25	162073.38371500027
2018-03-27	162296.25200100025
2018-03-29	162497.38461200023
2018-03-31	162685.27375700022
2018-04-02	162847.07940400022
2018-04-04	163063.56439900023
2018-04-06	163278.17994600025
2018-04-08	163444.63219600025
2018-04-10	163665.21902900026
2018-04-12	163895.15183600027
2018-04-14	164123.85786000028
2018-04-16	164398.42805600027
2018-04-18	164624.24614400027
2018-04-20	164847.76472900028
2018-04-22	165058.70603900027
2018-04-24	165329.16768100028
2018-04-26	165582.2041580003
2018-04-28	165826.02261500029
2018-04-30	166040.53551800028
2018-05-02	166269.82936200028
2018-05-04	166535.2730180003
2018-05-06	166756.1387500003
2018-05-08	167013.53415900032
2018-05-10	167243.74226400032
2018-05-12	167486.63886000033
2018-05-14	167687.13489100034
2018-05-16	167911.25733300034
2018-05-18	168149.02444900034
2018-05-20	168318.31142500034
2018-05-22	168542.25910600033
2018-05-24	168767.28505400033
2018-05-26	168956.42799900033
2018-05-28	169140.79503200034
2018-05-30	169365.38661800037
2018-06-01	169605.39472300038
2018-06-03	169825.80197200036
2018-06-05	170167.51418600036
2018-06-07	170468.09101200037
2018-06-09	170688.40195200036
2018-06-11	170895.85950300036
2018-06-13	171177.94075700035
2018-06-15	171414.36073000036
2018-06-17	171570.10189700036
2018-06-19	171817.32669200038
2018-06-21	172089.2631150004
2018-06-23	172294.8567670004
2018-06-25	172522.33559300037
2018-06-27	172809.8571860004
2018-06-29	173030.8211360004
2018-07-01	173273.7139360004
2018-07-03	173542.16128000038
2018-07-05	173774.8720860004
2018-07-07	173968.3502280004
2018-07-09	174206.1358230004
2018-07-11	174486.7778740004
2018-07-13	174812.2745380004
2018-07-15	175069.42151500043
2018-07-17	175325.46276400043
2018-07-19	175633.17080800043
2018-07-21	175856.78243600042
2018-07-23	176086.66732400042
2018-07-25	176403.35776200044
2018-07-27	176678.64206300044
2018-07-29	176880.38828100046
2018-07-31	177142.15552300046
2018-08-02	177414.19828100046
2018-08-04	177653.68501200047
2018-08-06	177883.86112900046
2018-08-08	178164.98072600047
2018-08-10	178424.28826900048
2018-08-12	178618.84987000047
2018-08-14	178892.4282380005
2018-08-16	179140.1777260005
2018-08-18	179361.20783900048
2018-08-20	179573.76664600047
2018-08-22	179813.15879800048
2018-08-24	180047.4728180005
2018-08-26	180249.1130780005
2018-08-28	180513.5215170005
2018-08-30	180765.6513220005
2018-09-01	181007.2381260005
2018-09-03	181222.6260130005
2018-09-05	181476.4071250005
2018-09-07	181744.87922900048
2018-09-09	181951.87294500048
2018-09-11	182206.04309700048
2018-09-13	182446.38441700046
2018-09-15	182696.55270500045
2018-09-17	182906.28380900045
2018-09-19	183164.73253800045
2018-09-21	183436.02339900043
2018-09-23	183647.83444500045
2018-09-25	183897.12001200044
2018-09-27	184147.35822200045
2018-09-29	184384.44850500044
2018-10-01	184622.02518300046
2018-10-03	184882.66891000047
2018-10-05	185127.66933300046
2018-10-07	185361.06094200045
2018-10-09	185616.99367000046
2018-10-11	185892.55934100045
2018-10-13	186163.06686900047
2018-10-15	186425.08858200046
2018-10-17	186713.82622400048
2018-10-19	186995.87992900048
2018-10-21	187236.49609000047
2018-10-23	187522.12782700048
2018-10-25	187792.98897100048
2018-10-27	188068.57664500046
2018-10-29	188328.17472000048
2018-10-31	188623.1808690005
2018-11-02	188933.7558260005
2018-11-04	189203.65750300052
2018-11-06	189491.2660000005
2018-11-08	189781.57274900048
2018-11-10	190050.92022800047
2018-11-12	190327.89618300047
2018-11-14	190608.89142500047
2018-11-16	190906.41422200046
2018-11-18	191156.35609600047
2018-11-20	191453.93952200047
2018-11-22	191730.01342300046
2018-11-24	192011.57971200044
2018-11-26	192271.58430100043
2018-11-28	192543.13085600044
2018-11-30	192791.54344600043
2018-12-02	193038.63078900042
2018-12-04	193313.66543600045
2018-12-06	193595.85580600044
2018-12-08	193858.47605500044
2018-12-10	194121.43091300045
2018-12-12	194392.04252800046
2018-12-14	194688.64822700043
2018-12-16	194946.27528100045
2018-12-18	195242.83458900044
2018-12-20	195558.25585300045
2018-12-22	195846.16868800044
2018-12-24	196118.26686400044
2018-12-26	196388.61488700044
2018-12-28	196698.11386500043
2018-12-30	196966.68353900043
2019-01-01	197223.84966900042
2019-01-03	197516.74109200042
2019-01-05	197792.17187600042
2019-01-07	198047.5832430004
2019-01-09	198339.26201400041
2019-01-11	198636.22639400043
2019-01-13	198876.88482900045
2019-01-15	199160.00997600047
2019-01-17	199447.26522700046
2019-01-19	199718.07052900046


==> tx_fee.dat <==
date	tx_fee_usd
2017-01-01	0.35
2017-01-02	0.392
2017-01-03	0.396
2017-01-04	0.633
2017-01-05	0.417
2017-01-06	0.342
2017-01-07	0.326
2017-01-08	0.319
2017-01-09	0.337
2017-01-10	0.333
2017-01-11	0.311
2017-01-12	0.279
2017-01-13	0.287
2017-01-14	0.296
2017-01-15	0.285
2017-01-16	0.32
2017-01-17	0.327
2017-01-18	0.321
2017-01-19	0.333
2017-01-20	0.314
2017-01-21	0.329
2017-01-22	0.339
2017-01-23	0.425
2017-01-24	0.467
2017-01-25	0.396
2017-01-26	0.356
2017-01-27	0.396
2017-01-28	0.456
2017-01-29	0.454
2017-01-30	0.501
2017-01-31	0.444
2017-02-01	0.428
2017-02-02	0.543
2017-02-03	0.507
2017-02-04	0.494
2017-02-05	0.474
2017-02-06	0.685
2017-02-07	0.545
2017-02-08	0.535
2017-02-09	0.513
2017-02-10	0.451
2017-02-11	0.447
2017-02-12	0.431
2017-02-13	0.472
2017-02-14	0.449
2017-02-15	0.458
2017-02-16	0.614
2017-02-17	0.541
2017-02-18	0.562
2017-02-19	0.54
2017-02-20	0.595
2017-02-21	0.651
2017-02-22	0.719
2017-02-23	0.74
2017-02-24	0.777
2017-02-25	0.682
2017-02-26	0.705
2017-02-27	0.812
2017-02-28	0.832
2017-03-01	0.875
2017-03-02	0.948
2017-03-03	0.978
2017-03-04	1.054
2017-03-05	0.974
2017-03-06	1.058
2017-03-07	1.03
2017-03-08	0.942
2017-03-09	0.916
2017-03-10	1.005
2017-03-11	0.906
2017-03-12	1.031
2017-03-13	0.994
2017-03-14	1.024
2017-03-15	1.008
2017-03-16	0.986
2017-03-17	0.947
2017-03-18	0.856
2017-03-19	0.797
2017-03-20	0.905
2017-03-21	0.94
2017-03-22	0.892
2017-03-23	0.856
2017-03-24	0.798
2017-03-25	0.701
2017-03-26	0.678
2017-03-27	0.842
2017-03-28	0.829
2017-03-29	0.777
2017-03-30	0.731
2017-03-31	0.886
2017-04-01	0.807
2017-04-02	0.807
2017-04-03	0.869
2017-04-04	0.894
2017-04-05	0.843
2017-04-06	0.889
2017-04-07	0.906
2017-04-08	0.899
2017-04-09	0.843
2017-04-10	0.872
2017-04-11	0.892
2017-04-12	0.93
2017-04-13	1.129
2017-04-14	0.962
2017-04-15	0.885
2017-04-16	0.891
2017-04-17	0.878
2017-04-18	0.885
2017-04-19	0.822
2017-04-20	1.052
2017-04-21	0.93
2017-04-22	0.841
2017-04-23	0.868
2017-04-24	1.062
2017-04-25	1.059
2017-04-26	0.982
2017-04-27	1.136
2017-04-28	1.085
2017-04-29	1.003
2017-04-30	0.947
2017-05-01	1.074
2017-05-02	1.177
2017-05-03	1.226
2017-05-04	1.314
2017-05-05	1.501
2017-05-06	1.25
2017-05-07	1.352
2017-05-08	1.388
2017-05-09	1.548
2017-05-10	1.677
2017-05-11	1.708
2017-05-12	1.788
2017-05-13	1.556
2017-05-14	1.432
2017-05-15	1.713
2017-05-16	2.51
2017-05-17	2.74
2017-05-18	2.494
2017-05-19	2.667
2017-05-20	2.186
2017-05-21	2.214
2017-05-22	2.667
2017-05-23	2.813
2017-05-24	3.324
2017-05-25	3.661
2017-05-26	3.351
2017-05-27	3.285
2017-05-28	2.954
2017-05-29	3.399
2017-05-30	3.82
2017-05-31	3.967
2017-06-01	4.245
2017-06-02	4.181
2017-06-03	4.47
2017-06-04	4.175
2017-06-05	4.256
2017-06-06	4.855
2017-06-07	5.504
2017-06-08	4.381
2017-06-09	4.541
2017-06-10	4.364
2017-06-11	4.627
2017-06-12	4.265
2017-06-13	4.458
2017-06-14	4.198
2017-06-15	3.535
2017-06-16	3.416
2017-06-17	3.371
2017-06-18	3.41
2017-06-19	3.678
2017-06-20	3.836
2017-06-21	4.472
2017-06-22	4.44
2017-06-23	3.535
2017-06-24	3.592
2017-06-25	3.677
2017-06-26	3.542
2017-06-27	3.415
2017-06-28	3.483
2017-06-29	3.762
2017-06-30	3.359
2017-07-01	2.818
2017-07-02	2.45
2017-07-03	2.817
2017-07-04	2.979
2017-07-05	2.446
2017-07-06	2.779
2017-07-07	2.512
2017-07-08	2.191
2017-07-09	2.124
2017-07-10	2.006
2017-07-11	1.83
2017-07-12	2.025
2017-07-13	2.028
2017-07-14	2.152
2017-07-15	3.548
2017-07-16	1.596
2017-07-17	1.767
2017-07-18	1.956
2017-07-19	1.835
2017-07-20	2.463
2017-07-21	2.515
2017-07-22	2.12
2017-07-23	1.913
2017-07-24	1.91
2017-07-25	1.813
2017-07-26	1.764
2017-07-27	1.898
2017-07-28	2.092
2017-07-29	2.021
2017-07-30	2.021
2017-07-31	2.339
2017-08-01	1.606
2017-08-02	1.696
2017-08-03	1.609
2017-08-04	1.363
2017-08-05	1.494
2017-08-06	1.427
2017-08-07	1.619
2017-08-08	1.977
2017-08-09	2.053
2017-08-10	2.547
2017-08-11	2.909
2017-08-12	3.06
2017-08-13	2.913
2017-08-14	4.086
2017-08-15	4.722
2017-08-16	5.284
2017-08-17	4.581
2017-08-18	4.591
2017-08-19	4.078
2017-08-20	4.068
2017-08-21	5.091
2017-08-22	6.713
2017-08-23	7.138
2017-08-24	7.963
2017-08-25	8.936
2017-08-26	8.122
2017-08-27	5.963
2017-08-28	7.298
2017-08-29	7.351
2017-08-30	6.567
2017-08-31	6.889
2017-09-01	6.492
2017-09-02	5.762
2017-09-03	5.638
2017-09-04	5.323
2017-09-05	4.354
2017-09-06	4.506
2017-09-07	4.633
2017-09-08	3.516
2017-09-09	2.879
2017-09-10	3.133
2017-09-11	2.673
2017-09-12	2.484
2017-09-13	2.01
2017-09-14	2.094
2017-09-15	2.054
2017-09-16	1.963
2017-09-17	1.847
2017-09-18	3.058
2017-09-19	2.444
2017-09-20	2.46
2017-09-21	2.037
2017-09-22	1.877
2017-09-23	1.828
2017-09-24	1.678
2017-09-25	2.494
2017-09-26	2.237
2017-09-27	2.251
2017-09-28	2.047
2017-09-29	1.885
2017-09-30	2.048
2017-10-01	2.529
2017-10-02	2.706
2017-10-03	2.34
2017-10-04	2.505
2017-10-05	2.505
2017-10-06	2.302
2017-10-07	2.044
2017-10-08	2.116
2017-10-09	2.343
2017-10-10	2.664
2017-10-11	2.433
2017-10-12	3.047
2017-10-13	5.174
2017-10-14	4.409
2017-10-15	3.235
2017-10-16	3.493
2017-10-17	3.524
2017-10-18	3.149
2017-10-19	3.036
2017-10-20	3.003
2017-10-21	3.266
2017-10-22	3.182
2017-10-23	3.454
2017-10-24	3.396
2017-10-25	2.547
2017-10-26	2.391
2017-10-27	3.934
2017-10-28	4.688
2017-10-29	4.905
2017-10-30	5.1
2017-10-31	5.241
2017-11-01	5.648
2017-11-02	5.525
2017-11-03	6.959
2017-11-04	6.751
2017-11-05	5.87
2017-11-06	6.436
2017-11-07	6.236
2017-11-08	6.426
2017-11-09	7.679
2017-11-10	8.188
2017-11-11	10.673
2017-11-12	19.198
2017-11-13	16.077
2017-11-14	14.934
2017-11-15	13.274
2017-11-16	12.089
2017-11-17	10.264
2017-11-18	8.253
2017-11-19	7.321
2017-11-20	7.943
2017-11-21	6.841
2017-11-22	6.746
2017-11-23	6.182
2017-11-24	6.242
2017-11-25	4.92
2017-11-26	5.247
2017-11-27	5.994
2017-11-28	6.614
2017-11-29	7.661
2017-11-30	7.041
2017-12-01	6.127
2017-12-02	6.403
2017-12-03	6.013
2017-12-04	6.444
2017-12-05	6.347
2017-12-06	7.341
2017-12-07	14.868
2017-12-08	27.204
2017-12-09	21.567
2017-12-10	19.542
2017-12-11	21.74
2017-12-12	24.405
2017-12-13	23.845
2017-12-14	21.714
2017-12-15	25.642
2017-12-16	26.893
2017-12-17	26.519
2017-12-18	28.091
2017-12-19	32.071
2017-12-20	41.619
2017-12-21	54.901
2017-12-22	55.16
2017-12-23	52.183
2017-12-24	43.204
2017-12-25	41.658
2017-12-26	44.669
2017-12-27	40.103
2017-12-28	36.963
2017-12-29	32.435
2017-12-30	30.028
2017-12-31	25.17
2018-01-01	26.274
2018-01-02	26.522
2018-01-03	28.461
2018-01-04	27.264
2018-01-05	32.515
2018-01-06	32.498
2018-01-07	31.195
2018-01-08	31.109
2018-01-09	31.427
2018-01-10	29.724
2018-01-11	28.626
2018-01-12	28.751
2018-01-13	28.579
2018-01-14	28.909
2018-01-15	25.987
2018-01-16	24.48
2018-01-17	22.989
2018-01-18	24.552
2018-01-19	23.337
2018-01-20	22.403
2018-01-21	19.1
2018-01-22	14.38
2018-01-23	11.364
2018-01-24	12.569
2018-01-25	10.635
2018-01-26	10.523
2018-01-27	9.824
2018-01-28	8.529
2018-01-29	7.143
2018-01-30	7.309
2018-01-31	8.068
2018-02-01	8.108
2018-02-02	10.181
2018-02-03	6.859
2018-02-04	5.663
2018-02-05	6.193
2018-02-06	4.614
2018-02-07	4.588
2018-02-08	4.195
2018-02-09	4.127
2018-02-10	4.248
2018-02-11	3.469
2018-02-12	3.245
2018-02-13	3.247
2018-02-14	2.942
2018-02-15	3.183
2018-02-16	3.124
2018-02-17	3.001
2018-02-18	3.014
2018-02-19	2.965
2018-02-20	3.042
2018-02-21	2.153
2018-02-22	2.121
2018-02-23	4.015
2018-02-24	6.209
2018-02-25	2.763
2018-02-26	2.464
2018-02-27	2.436
2018-02-28	2.878
2018-03-01	2.377
2018-03-02	2.371
2018-03-03	2.44
2018-03-04	2.356
2018-03-05	2.552
2018-03-06	1.999
2018-03-07	1.699
2018-03-08	1.765
2018-03-09	1.571
2018-03-10	2.387
2018-03-11	2.382
2018-03-12	1.681
2018-03-13	2.839
2018-03-14	1.705
2018-03-15	1.445
2018-03-16	1.322
2018-03-17	1.129
2018-03-18	1.187
2018-03-19	1.345
2018-03-20	1.39
2018-03-21	1.434
2018-03-22	1.32
2018-03-23	1.249
2018-03-24	1.232
2018-03-25	1.281
2018-03-26	1.184
2018-03-27	1.175
2018-03-28	1.078
2018-03-29	1.068
2018-03-30	0.958
2018-03-31	0.95
2018-04-01	0.925
2018-04-02	0.892
2018-04-03	0.929
2018-04-04	0.951
2018-04-05	0.913
2018-04-06	1.334
2018-04-07	1.216
2018-04-08	1.066
2018-04-09	0.879
2018-04-10	0.84
2018-04-11	0.859
2018-04-12	1.246
2018-04-13	1.341
2018-04-14	1.179
2018-04-15	1.152
2018-04-16	1.064
2018-04-17	1.047
2018-04-18	1.02
2018-04-19	1.069
2018-04-20	1.183
2018-04-21	1.293
2018-04-22	1.128
2018-04-23	1.15
2018-04-24	2.398
2018-04-25	3.975
2018-04-26	2.776
2018-04-27	2.433
2018-04-28	1.906
2018-04-29	1.809
2018-04-30	1.589
2018-05-01	1.431
2018-05-02	1.673
2018-05-03	1.62
2018-05-04	1.739
2018-05-05	1.564
2018-05-06	1.76
2018-05-07	1.641
2018-05-08	1.462
2018-05-09	1.362
2018-05-10	1.188
2018-05-11	1.578
2018-05-12	1.317
2018-05-13	1.26
2018-05-14	1.446
2018-05-15	1.525
2018-05-16	1.288
2018-05-17	2.329
2018-05-18	2.693
2018-05-19	1.5
2018-05-20	1.321
2018-05-21	1.31
2018-05-22	1.078
2018-05-23	1.08
2018-05-24	1.087
2018-05-25	1.163
2018-05-26	1.067
2018-05-27	0.992
2018-05-28	1.121
2018-05-29	1.023
2018-05-30	0.828
2018-05-31	0.777
2018-06-01	0.744
2018-06-02	0.711
2018-06-03	0.722
2018-06-04	0.756
2018-06-05	0.654
2018-06-06	0.719
2018-06-07	0.768
2018-06-08	0.684
2018-06-09	0.836
2018-06-10	0.665
2018-06-11	0.784
2018-06-12	0.692
2018-06-13	1.142
2018-06-14	0.87
2018-06-15	0.74
2018-06-16	0.671
2018-06-17	1.06
2018-06-18	0.585
2018-06-19	2.946
2018-06-20	6.852
2018-06-21	2.509
2018-06-22	2.157
2018-06-23	1.203
2018-06-24	1.035
2018-06-25	1.079
2018-06-26	1.032
2018-06-27	1.047
2018-06-28	0.887
2018-06-29	0.823
2018-06-30	0.833
2018-07-01	0.687
2018-07-02	0.764
2018-07-03	0.852
2018-07-04	0.687
2018-07-05	0.654
2018-07-06	0.71
2018-07-07	0.644
2018-07-08	0.68
2018-07-09	0.651
2018-07-10	0.69
2018-07-11	0.646
2018-07-12	0.573
2018-07-13	0.588
2018-07-14	0.532
2018-07-15	0.602
2018-07-16	0.743
2018-07-17	0.735
2018-07-18	0.989
2018-07-19	0.949
2018-07-20	0.761
2018-07-21	0.692
2018-07-22	0.66
2018-07-23	0.875
2018-07-24	0.923
2018-07-25	0.889
2018-07-26	0.846
2018-07-27	0.725
2018-07-28	0.728
2018-07-29	0.764
2018-07-30	0.867
2018-07-31	0.835
2018-08-01	0.67
2018-08-02	0.852
2018-08-03	0.748
2018-08-04	0.652
2018-08-05	0.555
2018-08-06	0.569
2018-08-07	0.559
2018-08-08	0.569
2018-08-09	0.598
2018-08-10	0.579
2018-08-11	0.496
2018-08-12	0.489
2018-08-13	0.57
2018-08-14	0.648
2018-08-15	0.575
2018-08-16	0.658
2018-08-17	0.69
2018-08-18	0.557
2018-08-19	0.653
2018-08-20	0.874
2018-08-21	0.729
2018-08-22	0.695
2018-08-23	0.573
2018-08-24	0.572
2018-08-25	0.722
2018-08-26	1.078
2018-08-27	0.984
2018-08-28	1.33
2018-08-29	0.704
2018-08-30	0.724
2018-08-31	0.746
2018-09-01	0.641
2018-09-02	0.632
2018-09-03	0.65
2018-09-04	0.761
2018-09-05	0.923
2018-09-06	0.8
2018-09-07	0.782
2018-09-08	0.588
2018-09-09	0.614
2018-09-10	0.568
2018-09-11	0.619
2018-09-12	0.645
2018-09-13	0.559
2018-09-14	0.619
2018-09-15	0.486
2018-09-16	0.473
2018-09-17	0.466
2018-09-18	0.491
2018-09-19	0.433
2018-09-20	0.463
2018-09-21	0.626
2018-09-22	0.556
2018-09-23	0.485
2018-09-24	0.434
2018-09-25	0.518
2018-09-26	0.534
2018-09-27	0.621
2018-09-28	0.761
2018-09-29	0.575
2018-09-30	0.49
2018-10-01	0.594
2018-10-02	0.692
2018-10-03	0.572
2018-10-04	0.507
2018-10-05	0.574
2018-10-06	0.54
2018-10-07	0.392
2018-10-08	0.449
2018-10-09	0.469
2018-10-10	0.42
2018-10-11	0.441
2018-10-12	0.476
2018-10-13	0.408
2018-10-14	0.412
2018-10-15	0.573
2018-10-16	0.498
2018-10-17	0.479
2018-10-18	0.47
2018-10-19	0.453
2018-10-20	0.411
2018-10-21	0.388
2018-10-22	0.428
2018-10-23	0.426
2018-10-24	0.436
2018-10-25	0.448
2018-10-26	0.46
2018-10-27	0.364
2018-10-28	0.487
2018-10-29	0.466
2018-10-30	0.42
2018-10-31	0.366
2018-11-01	0.394
2018-11-02	0.401
2018-11-03	0.348
2018-11-04	0.364
2018-11-05	0.407
2018-11-06	0.434
2018-11-07	0.454
2018-11-08	0.492
2018-11-09	0.508
2018-11-10	0.424
2018-11-11	0.367
2018-11-12	0.411
2018-11-13	0.415
2018-11-14	0.543
2018-11-15	0.743
2018-11-16	0.732
2018-11-17	0.457
2018-11-18	0.424
2018-11-19	0.789
2018-11-20	1.114
2018-11-21	0.888
2018-11-22	0.668
2018-11-23	0.581
2018-11-24	0.538
2018-11-25	0.515
2018-11-26	0.586
2018-11-27	0.526
2018-11-28	0.627
2018-11-29	0.782
2018-11-30	0.673
2018-12-01	0.533
2018-12-02	0.438
2018-12-03	0.518
2018-12-04	0.464
2018-12-05	0.4
2018-12-06	0.383
2018-12-07	0.42
2018-12-08	0.295
2018-12-09	0.251
2018-12-10	0.316
2018-12-11	0.321
2018-12-12	0.298
2018-12-13	0.283
2018-12-14	0.301
2018-12-15	0.228
2018-12-16	0.216
2018-12-17	0.24
2018-12-18	0.357
2018-12-19	0.415
2018-12-20	0.383
2018-12-21	0.445
2018-12-22	0.293
2018-12-23	0.249
2018-12-24	0.353
2018-12-25	0.264
2018-12-26	0.221
2018-12-27	0.212
2018-12-28	0.218
2018-12-29	0.226
2018-12-30	0.199
2018-12-31	0.233
2019-01-01	0.179
2019-01-02	0.257
2019-01-03	0.255
2019-01-04	0.266
2019-01-05	0.179
2019-01-06	0.252
2019-01-07	0.34
2019-01-08	0.265
2019-01-09	0.306
2019-01-10	0.302
2019-01-11	0.288
2019-01-12	0.222
2019-01-13	0.184
2019-01-14	0.221
2019-01-15	0.257
2019-01-16	0.298
2019-01-17	0.287
2019-01-18	0.249
2019-01-19	0.23
2019-01-20	0.178
